Description of Structural Biases and Associated Data in Sensor-Rich Environments

In this article, we study activity recognition in the context of sensor-rich environments. We address, in particular, the problem of inductive biases and their impact on the data collection process. To be effective and robust, activity recognition systems must take these biases into account at all levels and model them as hyperparameters by which they can be controlled. Whether it is a bias related to sensor measurement, transmission protocol, sensor deployment topology, heterogeneity, dynamicity, or stochastic effects, it is important to understand their substantial impact on the quality of activity recognition models. This study highlights the need to separate the different types of biases arising in real situations so that machine learning models, e.g., adapt to the dynamicity of these environments, resist to sensor failures, and follow the evolution of the sensors topology. We propose a metamodeling process in which the sensor data is structured in layers. The lower layers encode the various biases linked to transformations, transmissions, and topology of data. The upper layers encode biases related to the data itself. This way, it becomes easier to model hyperparameters and follow changes in the data acquisition infrastructure. We illustrate our approach on the SHL dataset which provides motion sensor data for a list of human activities collected under real conditions. The trade-offs exposed and the broader implications of our approach are discussed with alternative techniques to encode and incorporate knowledge into activity recognition models.

==> img/associated_fold_forEach_sequence_5Folds_MetaSegLen10.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'associated_fold_forEach_sequence_5Folds_MetaSegLen10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{789.74006182bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1355485)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{associated_fold_forEach_sequence_5Folds_MetaSegLen10.pdf}}%
    \put(0.01331811,0.02414089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{associated_fold_forEach_sequence_5Folds_MetaSegLen10.pdf}}%
    \put(0.20605526,0.02414089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{associated_fold_forEach_sequence_5Folds_MetaSegLen10.pdf}}%
    \put(0.39879244,0.02414089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}400\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{associated_fold_forEach_sequence_5Folds_MetaSegLen10.pdf}}%
    \put(0.59152955,0.02414089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}600\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{associated_fold_forEach_sequence_5Folds_MetaSegLen10.pdf}}%
    \put(0.78426674,0.02414089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}800\end{tabular}}}}%
    \put(0.97700393,0.02414089){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1000\end{tabular}}}}%
    \put(0.49467916,0.00682111){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sequence index\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{associated_fold_forEach_sequence_5Folds_MetaSegLen10.pdf}}%
    \put(0.47758493,0.11852677){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Associated fold for each sequence --- 5 folds and meta-segment length of 10\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> img/class-distribution-of-sequences-User1-220617.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class-distribution-of-sequences-User1-220617.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68382227)%
    \put(0,0){\includegraphics[width=\unitlength]{class-distribution-of-sequences-User1-220617.pdf}}%
    \put(0.1977012,0.04422653){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Null}}}}%
    \put(0.27628958,0.04590552){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Still}}}}%
    \put(0.34608685,-0.00072224){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Walking}}}}%
    \put(0.43245381,0.04369972){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Run}}}}%
    \put(0.50996039,0.03943426){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bike}}}}%
    \put(0.58996767,0.04891003){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Car}}}}%
    \put(0.66778103,0.04633037){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bus}}}}%
    \put(0.74327988,0.03103249){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Train}}}}%
    \put(0.81609246,0.00097375){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Subway}}}}%
    \put(0.11689815,0.09169444){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.11689815,0.19390448){\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.11689815,0.29611453){\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.11689815,0.39832457){\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.11689815,0.5005346){\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.05864077,0.35215561){\rotatebox{90}{\makebox(0,0)[b]{\smash{\# of sequences}}}}%
    \put(0.5,0.64938217){\makebox(0,0)[b]{\smash{Classes distribution User1-220617}}}%
  \end{picture}%
\endgroup%


==> img/class-distribution-of-sequences-User1-260617.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class-distribution-of-sequences-User1-260617.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68382227)%
    \put(0,0){\includegraphics[width=\unitlength]{class-distribution-of-sequences-User1-260617.pdf}}%
    \put(0.1977012,0.04422653){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Null}}}}%
    \put(0.27628958,0.04590552){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Still}}}}%
    \put(0.34608685,-0.00072224){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Walking}}}}%
    \put(0.43245381,0.04369972){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Run}}}}%
    \put(0.50996039,0.03943426){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bike}}}}%
    \put(0.58996767,0.04891003){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Car}}}}%
    \put(0.66778103,0.04633037){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bus}}}}%
    \put(0.74327988,0.03103249){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Train}}}}%
    \put(0.81609246,0.00097375){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Subway}}}}%
    \put(0.11689815,0.09169444){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.11689815,0.17132321){\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.11689815,0.25095194){\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.11689815,0.33058071){\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.11689815,0.41020946){\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.11689815,0.48983821){\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.11689815,0.56946696){\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.05864077,0.35215561){\rotatebox{90}{\makebox(0,0)[b]{\smash{\# of sequences}}}}%
    \put(0.5,0.64938217){\makebox(0,0)[b]{\smash{Classes distribution User1-260617}}}%
  \end{picture}%
\endgroup%


==> img/class-distribution-of-sequences-User1-270617.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class-distribution-of-sequences-User1-270617.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68382227)%
    \put(0,0){\includegraphics[width=\unitlength]{class-distribution-of-sequences-User1-270617.pdf}}%
    \put(0.1977012,0.04422653){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Null}}}}%
    \put(0.27628958,0.04590552){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Still}}}}%
    \put(0.34608685,-0.00072224){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Walking}}}}%
    \put(0.43245381,0.04369972){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Run}}}}%
    \put(0.50996039,0.03943426){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bike}}}}%
    \put(0.58996767,0.04891003){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Car}}}}%
    \put(0.66778103,0.04633037){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bus}}}}%
    \put(0.74327988,0.03103249){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Train}}}}%
    \put(0.81609246,0.00097375){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Subway}}}}%
    \put(0.11689815,0.09169444){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.11689815,0.15044018){\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.11689815,0.20918588){\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.11689815,0.26793162){\makebox(0,0)[rb]{\smash{75}}}%
    \put(0.11689815,0.32667732){\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.11689815,0.38542306){\makebox(0,0)[rb]{\smash{125}}}%
    \put(0.11689815,0.44416878){\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.11689815,0.5029145){\makebox(0,0)[rb]{\smash{175}}}%
    \put(0.11689815,0.56166022){\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.05864077,0.35215561){\rotatebox{90}{\makebox(0,0)[b]{\smash{\# of sequences}}}}%
    \put(0.5,0.64938217){\makebox(0,0)[b]{\smash{Classes distribution User1-270617}}}%
  \end{picture}%
\endgroup%


==> img/class-distribution-of-sequences-User1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class-distribution-of-sequences-User1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68382227)%
    \put(0,0){\includegraphics[width=\unitlength]{class-distribution-of-sequences-User1.pdf}}%
    \put(0.1977012,0.04422653){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Null}}}}%
    \put(0.27628958,0.04590552){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Still}}}}%
    \put(0.34608685,-0.00072224){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Walking}}}}%
    \put(0.43245381,0.04369972){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Run}}}}%
    \put(0.50996039,0.03943426){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bike}}}}%
    \put(0.58996767,0.04891003){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Car}}}}%
    \put(0.66778103,0.04633037){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bus}}}}%
    \put(0.74327988,0.03103249){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Train}}}}%
    \put(0.81609246,0.00097375){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Subway}}}}%
    \put(0.11689815,0.09169444){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.11689815,0.1901267){\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.11689815,0.28855896){\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.11689815,0.38699121){\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.11689815,0.48542347){\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.11689815,0.58385572){\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.04391276,0.35215561){\rotatebox{90}{\makebox(0,0)[b]{\smash{\# of sequences}}}}%
    \put(0.5,0.64938217){\makebox(0,0)[b]{\smash{Classes distribution User1}}}%
  \end{picture}%
\endgroup%


==> img/class-distribution-of-sequences-User2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class-distribution-of-sequences-User2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68382227)%
    \put(0,0){\includegraphics[width=\unitlength]{class-distribution-of-sequences-User2.pdf}}%
    \put(0.1977012,0.04422653){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Null}}}}%
    \put(0.27628958,0.04590552){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Still}}}}%
    \put(0.34608685,-0.00072224){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Walking}}}}%
    \put(0.43245381,0.04369972){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Run}}}}%
    \put(0.50996039,0.03943426){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bike}}}}%
    \put(0.58996767,0.04891003){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Car}}}}%
    \put(0.66778103,0.04633037){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bus}}}}%
    \put(0.74327988,0.03103249){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Train}}}}%
    \put(0.81609246,0.00097375){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Subway}}}}%
    \put(0.11689815,0.09169444){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.11689815,0.16951345){\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.11689815,0.24733246){\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.11689815,0.32515147){\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.11689815,0.40297049){\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.11689815,0.48078948){\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.11689815,0.55860849){\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.05864077,0.35215561){\rotatebox{90}{\makebox(0,0)[b]{\smash{\# of sequences}}}}%
    \put(0.5,0.64938217){\makebox(0,0)[b]{\smash{Classes distribution User2}}}%
  \end{picture}%
\endgroup%


==> img/class-distribution-of-sequences-User3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class-distribution-of-sequences-User3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68382227)%
    \put(0,0){\includegraphics[width=\unitlength]{class-distribution-of-sequences-User3.pdf}}%
    \put(0.1977012,0.04422653){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Null}}}}%
    \put(0.27628958,0.04590552){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Still}}}}%
    \put(0.34608685,-0.00072224){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Walking}}}}%
    \put(0.43245381,0.04369972){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Run}}}}%
    \put(0.50996039,0.03943426){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bike}}}}%
    \put(0.58996767,0.04891003){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Car}}}}%
    \put(0.66778103,0.04633037){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Bus}}}}%
    \put(0.74327988,0.03103249){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Train}}}}%
    \put(0.81609246,0.00097375){\rotatebox{70}{\makebox(0,0)[lb]{\smash{Subway}}}}%
    \put(0.11689815,0.09169444){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.11689815,0.17132321){\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.11689815,0.25095194){\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.11689815,0.33058071){\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.11689815,0.41020946){\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.11689815,0.48983821){\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.11689815,0.56946696){\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.05864077,0.35215561){\rotatebox{90}{\makebox(0,0)[b]{\smash{\# of sequences}}}}%
    \put(0.5,0.64938217){\makebox(0,0)[b]{\smash{Classes distribution User3}}}%
  \end{picture}%
\endgroup%


==> img/cumDist_comparisonBWusers_Bag_NullClassDiscarded.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cumDist_comparisonBWusers_Bag_NullClassDiscarded.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{cumDist_comparisonBWusers_Bag_NullClassDiscarded.pdf}}%
    \put(0.19186304,0.05764248){\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.28950686,0.05764248){\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.38715066,0.05764248){\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.48479448,0.05764248){\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.58243829,0.05764248){\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.68008211,0.05764248){\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.77772593,0.05764248){\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.87536974,0.05764248){\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.51249999,0.02598021){\makebox(0,0)[b]{\smash{f1-score}}}%
    \put(0.11689815,0.08163915){\makebox(0,0)[rb]{\smash{0.0}}}%
    \put(0.11689815,0.17631001){\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.11689815,0.27098083){\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.11689815,0.3656517){\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.11689815,0.46032254){\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.11689815,0.55499339){\makebox(0,0)[rb]{\smash{1.0}}}%
    \put(0.066012,0.335){\rotatebox{90}{\makebox(0,0)[b]{\smash{cumulative probability}}}}%
    \put(0.21064815,0.54824435){\makebox(0,0)[lb]{\smash{Bag-User1}}}%
    \put(0.21064815,0.51426722){\makebox(0,0)[lb]{\smash{Bag-User2}}}%
    \put(0.21064815,0.48029008){\makebox(0,0)[lb]{\smash{Bag-User3}}}%
    \put(0.5,0.63222656){\makebox(0,0)[b]{\smash{Performances on Bag generator (Null class discarded)}}}%
  \end{picture}%
\endgroup%


==> img/cumDist_comparisonBWusers_Hand_NullClassDiscarded.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cumDist_comparisonBWusers_Hand_NullClassDiscarded.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{cumDist_comparisonBWusers_Hand_NullClassDiscarded.pdf}}%
    \put(0.20331591,0.05764248){\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.31003337,0.05764248){\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.41675084,0.05764248){\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.5234683,0.05764248){\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.6301858,0.05764248){\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.73690323,0.05764248){\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.84362072,0.05764248){\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.51249999,0.02598021){\makebox(0,0)[b]{\smash{f1-score}}}%
    \put(0.11689815,0.08966213){\makebox(0,0)[rb]{\smash{0.0}}}%
    \put(0.11689815,0.18272838){\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.11689815,0.27579463){\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.11689815,0.36886088){\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.11689815,0.46192713){\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.11689815,0.55499339){\makebox(0,0)[rb]{\smash{1.0}}}%
    \put(0.066012,0.335){\rotatebox{90}{\makebox(0,0)[b]{\smash{cumulative probability}}}}%
    \put(0.21064815,0.54824435){\makebox(0,0)[lb]{\smash{Hand-User1}}}%
    \put(0.21064815,0.51426722){\makebox(0,0)[lb]{\smash{Hand-User2}}}%
    \put(0.21064815,0.48029008){\makebox(0,0)[lb]{\smash{Hand-User3}}}%
    \put(0.5,0.63222656){\makebox(0,0)[b]{\smash{Performances on Hand generator (Null class discarded)}}}%
  \end{picture}%
\endgroup%


==> img/cumDist_comparisonBWusers_Hips_NullClassDiscarded.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cumDist_comparisonBWusers_Hips_NullClassDiscarded.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{cumDist_comparisonBWusers_Hips_NullClassDiscarded.pdf}}%
    \put(0.29283359,0.05764248){\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.46495996,0.05764248){\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.6370863,0.05764248){\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.80921265,0.05764248){\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.51249999,0.02598021){\makebox(0,0)[b]{\smash{f1-score}}}%
    \put(0.11689815,0.08966213){\makebox(0,0)[rb]{\smash{0.0}}}%
    \put(0.11689815,0.18272838){\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.11689815,0.27579463){\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.11689815,0.36886088){\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.11689815,0.46192713){\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.11689815,0.55499339){\makebox(0,0)[rb]{\smash{1.0}}}%
    \put(0.066012,0.335){\rotatebox{90}{\makebox(0,0)[b]{\smash{cumulative probability}}}}%
    \put(0.21064815,0.54824435){\makebox(0,0)[lb]{\smash{Hips-User1}}}%
    \put(0.21064815,0.51426722){\makebox(0,0)[lb]{\smash{Hips-User2}}}%
    \put(0.21064815,0.48029008){\makebox(0,0)[lb]{\smash{Hips-User3}}}%
    \put(0.5,0.63222656){\makebox(0,0)[b]{\smash{Performances on Hips generator (Null class discarded)}}}%
  \end{picture}%
\endgroup%


==> img/cumDist_comparisonBWusers_Torso_NullClassDiscarded.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cumDist_comparisonBWusers_Torso_NullClassDiscarded.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{cumDist_comparisonBWusers_Torso_NullClassDiscarded.pdf}}%
    \put(0.15162113,0.05764248){\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.25763091,0.05764248){\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.36364071,0.05764248){\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.46965048,0.05764248){\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.57566028,0.05764248){\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.68167008,0.05764248){\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.78767981,0.05764248){\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.89368961,0.05764248){\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.51249999,0.02598021){\makebox(0,0)[b]{\smash{f1-score}}}%
    \put(0.11689815,0.08966213){\makebox(0,0)[rb]{\smash{0.0}}}%
    \put(0.11689815,0.18272838){\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.11689815,0.27579463){\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.11689815,0.36886088){\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.11689815,0.46192713){\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.11689815,0.55499339){\makebox(0,0)[rb]{\smash{1.0}}}%
    \put(0.066012,0.335){\rotatebox{90}{\makebox(0,0)[b]{\smash{cumulative probability}}}}%
    \put(0.21064815,0.54824435){\makebox(0,0)[lb]{\smash{Torso-User1}}}%
    \put(0.21064815,0.51426722){\makebox(0,0)[lb]{\smash{Torso-User2}}}%
    \put(0.21064815,0.48029008){\makebox(0,0)[lb]{\smash{Torso-User3}}}%
    \put(0.5,0.63222656){\makebox(0,0)[b]{\smash{Performances on Torso generator (Null class discarded)}}}%
  \end{picture}%
\endgroup%


==> img/cumDist_of_each_generator_overAllExperiments_MeanStd_leaveOneUserOut.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cumDist_of_each_generator_overAllExperiments_MeanStd_leaveOneUserOut.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448.93359375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56133024)%
    \put(0,0){\includegraphics[width=\unitlength]{cumDist_of_each_generator_overAllExperiments_MeanStd_leaveOneUserOut.pdf}}%
    \put(0.22737951,0.04544451){\makebox(0,0)[b]{\smash{0.0}}}%
    \put(0.31885942,0.04544451){\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.41033931,0.04544451){\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.50181923,0.04544451){\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.5932991,0.04544451){\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.68477905,0.04544451){\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.77625892,0.04544451){\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.50986713,0.01497646){\makebox(0,0)[b]{\smash{f1-score}}}%
    \put(0.1913345,0.09537093){\makebox(0,0)[rb]{\smash{0.0}}}%
    \put(0.1913345,0.16491749){\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.1913345,0.23446409){\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.1913345,0.30401066){\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.1913345,0.37355724){\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.1913345,0.44310382){\makebox(0,0)[rb]{\smash{1.0}}}%
    \put(0.14236777,0.28206844){\rotatebox{90}{\makebox(0,0)[b]{\smash{cumulative probability}}}}%
    \put(0.28154829,0.45699758){\makebox(0,0)[lb]{\smash{Bag}}}%
    \put(0.28154829,0.42430203){\makebox(0,0)[lb]{\smash{Torso}}}%
    \put(0.28154829,0.3916065){\makebox(0,0)[lb]{\smash{Hips}}}%
    \put(0.28154829,0.35891097){\makebox(0,0)[lb]{\smash{Hand}}}%
    \put(0.49984338,0.529793){\makebox(0,0)[b]{\smash{Performances on each generator over all experiments (leave-one-user-out)}}}%
  \end{picture}%
\endgroup%


==> img/cumDist_of_each_user_overAllExperiments_MeanStd_leaveOneUserOut.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cumDist_of_each_user_overAllExperiments_MeanStd_leaveOneUserOut.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{531.08203125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47450297)%
    \put(0,0){\includegraphics[width=\unitlength]{cumDist_of_each_user_overAllExperiments_MeanStd_leaveOneUserOut.pdf}}%
    \put(0.26954879,0.03841509){\makebox(0,0)[b]{\smash{0.0}}}%
    \put(0.34687847,0.03841509){\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.42420814,0.03841509){\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.50153783,0.03841509){\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.57886748,0.03841509){\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.65619719,0.03841509){\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.73352685,0.03841509){\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.50834087,0.01265988){\makebox(0,0)[b]{\smash{f1-score}}}%
    \put(0.23907927,0.07028463){\makebox(0,0)[rb]{\smash{0.0}}}%
    \put(0.23907927,0.13065425){\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.23907927,0.19102386){\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.23907927,0.25139348){\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.23907927,0.31176309){\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.23907927,0.37213271){\makebox(0,0)[rb]{\smash{1.0}}}%
    \put(0.19768677,0.23843774){\rotatebox{90}{\makebox(0,0)[b]{\smash{cumulative probability}}}}%
    \put(0.31533867,0.38630861){\makebox(0,0)[lb]{\smash{User2}}}%
    \put(0.31533867,0.35867046){\makebox(0,0)[lb]{\smash{User3}}}%
    \put(0.31533867,0.33103231){\makebox(0,0)[lb]{\smash{User1}}}%
    \put(0.49986761,0.44784395){\makebox(0,0)[b]{\smash{Performances on data generated by each user over all experiments (leave-one-user-out)}}}%
  \end{picture}%
\endgroup%


==> img/histogram_of_each_generator_overAllExperiments.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'histogram_of_each_generator_overAllExperiments.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25605089)%
    \put(0,0){\includegraphics[width=\unitlength]{histogram_of_each_generator_overAllExperiments.pdf}}%
    \put(0.14096902,0.0218864){\makebox(0,0)[b]{\smash{−0.2}}}%
    \put(0.25287838,0.0218864){\makebox(0,0)[b]{\smash{0.0}}}%
    \put(0.36478776,0.0218864){\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.47669712,0.0218864){\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.58860647,0.0218864){\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.70051583,0.0218864){\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.81242523,0.0218864){\makebox(0,0)[b]{\smash{1.0}}}%
    \put(0.5125,0.002889){\makebox(0,0)[b]{\smash{Recognition performances}}}%
    \put(0.12013889,0.03202419){\makebox(0,0)[rb]{\smash{0.0}}}%
    \put(0.12013889,0.063577){\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.12013889,0.09512981){\makebox(0,0)[rb]{\smash{1.0}}}%
    \put(0.12013889,0.12668261){\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.12013889,0.15823542){\makebox(0,0)[rb]{\smash{2.0}}}%
    \put(0.12013889,0.18978822){\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.12013889,0.22134103){\makebox(0,0)[rb]{\smash{3.0}}}%
    \put(0.08960721,0.1316759){\rotatebox{90}{\makebox(0,0)[b]{\smash{Models}}}}%
    \put(0.84911245,0.20299751){\makebox(0,0)[lb]{\smash{Bag}}}%
    \put(0.84911245,0.18261122){\makebox(0,0)[lb]{\smash{Torso}}}%
    \put(0.84911245,0.16222494){\makebox(0,0)[lb]{\smash{Hips}}}%
    \put(0.84911245,0.14183866){\makebox(0,0)[lb]{\smash{Hand}}}%
    \put(0.33585547,0.23838683){\makebox(0,0)[lb]{\smash{Histogram of recognition performances}}}%
    \put(0.33180729,0.21972381){\makebox(0,0)[lb]{\smash{on each generator over all experiments}}}%
  \end{picture}%
\endgroup%


==> img/histogram_of_each_user_overAllExperiments.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'histogram_of_each_user_overAllExperiments.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25605089)%
    \put(0,0){\includegraphics[width=\unitlength]{histogram_of_each_user_overAllExperiments.pdf}}%
    \put(0.22727954,0.0218864){\makebox(0,0)[b]{\smash{0.0}}}%
    \put(0.34717969,0.0218864){\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.46707984,0.0218864){\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.58697997,0.0218864){\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.7068801,0.0218864){\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.82678028,0.0218864){\makebox(0,0)[b]{\smash{1.0}}}%
    \put(0.5125,0.002889){\makebox(0,0)[b]{\smash{Recognition performances}}}%
    \put(0.12013889,0.03202419){\makebox(0,0)[rb]{\smash{0.0}}}%
    \put(0.12013889,0.06518714){\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.12013889,0.09835007){\makebox(0,0)[rb]{\smash{1.0}}}%
    \put(0.12013889,0.131513){\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.12013889,0.16467594){\makebox(0,0)[rb]{\smash{2.0}}}%
    \put(0.12013889,0.19783887){\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.08960721,0.1316759){\rotatebox{90}{\makebox(0,0)[b]{\smash{Models}}}}%
    \put(0.84700741,0.20299751){\makebox(0,0)[lb]{\smash{User2}}}%
    \put(0.84700741,0.18261122){\makebox(0,0)[lb]{\smash{User3}}}%
    \put(0.84700741,0.16222494){\makebox(0,0)[lb]{\smash{User1}}}%
    \put(0.33585547,0.23838683){\makebox(0,0)[lb]{\smash{Histogram of recognition performances}}}%
    \put(0.35478255,0.21972381){\makebox(0,0)[lb]{\smash{on each user over all experiments}}}%
  \end{picture}%
\endgroup%

